Likelihood-informed dimension reduction across tempered Bayesian posteriors

Scientific computer simulations cannot represent all scales in realistic applications. To bridge this model-data gap, parameters are injected into models and constrained with noisy data using Bayesian inversion. To reduce the number of simulator evaluations, which can be 10^5 or more, modern approaches employ dimension reduction in conjunction with emulation of the forward map (that contains the simulator). Due to scarcity of model evaluations and data, this dimension reduction becomes very important for posterior sampling performance. Recent work on likelihood-informed subspaces (LIS) truncates to informative directions by optimizing bounds on information loss, and though mathematically well-adapted to sampling, they are often restrictive in practice. In this work, we provably generalize this methodology to facilitate application to $\alpha$-tempered (i.e., annealed, power-posterior) distributions for $\alpha$ in [0,1]. We provide theory to build partially-informed spaces termed $\alpha$-LIS. We show how $\alpha$ < 1 can often produce near-optimal spaces. In addition, we focus on applying $\alpha$-LIS to practical cases, where the available data is severely limited and noisy. We propose and test extensions for utilizing data from the entire sequence of distributions $\alpha$_0 < ... < $\alpha$_k, and use simple approximations of model gradients so that our approach can be used for emulation of forward maps for chaotic or stochastic systems where derivatives are unavailable or uninformative due to noise. In experiments, our accumulated approach is much more robust to these challenging circumstances than the theoretically optimal $\alpha$ = 1.

==> data/darcy-num-samples/errors-false-true-all-linreg_summary_50.csv <==
num_ekp_samps,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.5_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_1.0_ekp_linreg,err_Hu_half_ekp_linreg_Hg_half_ekp_linreg,err_Hu_all_ekp_linreg_Hg_all_ekp_linreg,err_pca_u_pca_g
50,0.19984657558029673,0.3765897280827832,0.4439720258868086,0.4066478927569022,0.42452137915660115,0.12026021189231684
100,0.0881600355570038,0.16402907774226694,0.2946804477216946,0.15823220510265984,0.2117515745000963,0.12420305993682007
200,0.10950802368502727,0.1331741049074397,0.17809787642775632,0.11826055291978993,0.12369919316126787,0.0907519225967533
400,0.09430439778204691,0.10847932402455579,0.1627434672766817,0.0974112268399408,0.10610356175123553,0.09555946717771929
800,0.08157293499906315,0.09390177778429754,0.1208963619265565,0.09912846434812844,0.07783987271837117,0.09170168330761064
1600,0.08780800602150346,0.08736542763535754,0.0889538005243774,0.07401054268806612,0.0834040272684114,0.11179472684908859
3200,0.07564049713706616,0.08264474892504114,0.09124730451370361,0.09237523770790484,0.07426418971244741,0.08848997847850465


==> data/darcy-num-samples/errors-true-false-all-linreg_summary_50.csv <==
num_ekp_samps,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.5_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_1.0_ekp_linreg,err_Hu_half_ekp_linreg_Hg_half_ekp_linreg,err_Hu_all_ekp_linreg_Hg_all_ekp_linreg,err_pca_u_pca_g
50,0.978854685906137,0.9714689464653334,0.9802598553055705,0.9176039550286308,0.9147150103981287,0.9916879643478476
100,0.9309976012497924,0.8879045817318496,0.9281847322829442,0.6549952249410784,0.5810199373846826,0.9916599536834738
200,0.8359796717565942,0.7432170150348578,0.7988052060460975,0.429900036691609,0.3632660381590437,0.9918447941216388
400,0.6990207536798034,0.5211419539111086,0.6019250765178539,0.35961842960417306,0.2595528057339629,0.9918380532945091
800,0.6478817653744445,0.38452337827746774,0.4253561322074261,0.29982754626016667,0.22241140764769668,0.9918315840833184
1600,0.5853553370878872,0.2860119052956921,0.31220521778002047,0.2953697260967715,0.205278990440189,0.9918439780686121
3200,0.5745193091564914,0.2567167801407198,0.24105914834875308,0.28945167797769106,0.19646638144096945,0.9918410204121555


==> data/darcy/errors-false-true-1000-none-perfect_summary_50.csv <==
in_r,out_r,err_Hu_0.0_ekp_perfect_Hg_0.0_ekp_perfect,err_Hu_0.5_ekp_perfect_Hg_0.5_ekp_perfect,err_Hu_1.0_ekp_perfect_Hg_1.0_ekp_perfect,err_Hu_all_ekp_perfect_Hg_all_ekp_perfect,err_Hu_half_ekp_perfect_Hg_half_ekp_perfect,err_pca_u_pca_g
49,2,0.6639533286723022,0.6545111121142657,0.6571064863660411,0.6669748394434576,0.6823307413231835,0.7651769163745901
49,4,0.362350802014989,0.39159549570374375,0.36105932876129476,0.40398412546365076,0.39907925413874706,0.3830186526620056
49,6,0.22698159615930563,0.24025513968040396,0.21823151392776446,0.23597096109711457,0.20239201346208047,0.20706537948333675
49,8,0.10524391854823417,0.11902109258963045,0.1045997396274117,0.14494610701925348,0.1275882311881868,0.13194404229898538
49,10,0.07878637793513593,0.07154142856872198,0.08069675320011194,0.06594455317787962,0.0771946443115542,0.10870908737198143
49,12,0.058468776180033766,0.050727806558754196,0.0382466712309143,0.04704235801533729,0.05465236430726028,0.05589909017564887
49,14,0.04468078916027535,0.031902496592777885,0.028817762420361992,0.0377434315885557,0.031010096378543295,0.0351547510176215
49,16,0.03155987813740507,0.01723209041315049,0.020898678996171927,0.019291151586672772,0.02212176906076302,0.03322887381418016
49,18,0.019798884496855573,0.011418292654158724,0.013655692977893485,0.014085522432979836,0.019396595802534833,0.02701321949543245
49,20,0.019958359449006646,0.008574590013982752,0.00907538371800326,0.007692080539148161,0.014557173277941982,0.019401123092316563


==> data/darcy/errors-false-true-50-all-linreg_summary_50.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.5_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_1.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_all_ekp_linreg,err_Hu_half_ekp_linreg_Hg_half_ekp_linreg,err_pca_u_pca_g
49,2,0.804671524096664,0.7976331392520898,0.8040424032015427,0.8409942763907403,0.8102061347774087,0.7714263431697357
49,4,0.6042064484328697,0.65544236840902,0.7171149908728662,0.6991651438157815,0.7268300601095601,0.4125000640495396
49,6,0.42364412174566635,0.5297136906947922,0.6194802764487363,0.6292577613078479,0.6035203226364798,0.2618794696867287
49,8,0.3002908586045152,0.41352690604141573,0.5084698003282783,0.5188459276259807,0.5700300529444716,0.16801037832336846
49,10,0.18041254818417984,0.36398032493954297,0.43971001342082355,0.4347302394436365,0.39755390118117306,0.12836745944802336
49,12,0.1584911878790069,0.28554167403032615,0.36334054861797743,0.38122653752876057,0.29530374427264583,0.10824894663835627
49,14,0.1715530361932991,0.26681766178328237,0.3437451160662282,0.3631091048047788,0.21711817456131088,0.09368159487661187
49,16,0.1186168881770972,0.20733599199515218,0.3124774364037268,0.24528503887341319,0.21878507392644692,0.08305950742210882
49,18,0.07624346977065216,0.20278135177219303,0.29372240451575266,0.20288708233260727,0.17973988721257983,0.0595706420717918
49,20,0.05851796708838242,0.1495020508059528,0.2948793967943076,0.18673373760149997,0.13223060117955115,0.056880078072536866


==> data/darcy/errors-false-true-50-res-linreg_summary_50.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.5_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_1.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_all_ekp_linreg,err_Hu_half_ekp_linreg_Hg_half_ekp_linreg,err_pca_u_pca_g
49,2,0.7059913277010873,0.6607097130920159,0.6634327178488485,0.6487476793407739,0.6556622763003443,0.8024411678997201
49,4,0.4853201443139053,0.3879100291085962,0.4705825031185152,0.41360317048342676,0.4699057369740944,0.4379704932859475
49,6,0.2879959034013878,0.22418617557695758,0.2867809099084862,0.2286981710137802,0.2304814695135769,0.2241274642953014
49,8,0.13249933876618708,0.1390071540647571,0.18669676778050204,0.12461565235695032,0.15988166612788868,0.1571479343824494
49,10,0.12009452160395695,0.07533132214207017,0.15107522068115303,0.07868112915241998,0.09216631144098542,0.10811424272190279
49,12,0.06495327316791871,0.043325844542509095,0.12694401790418708,0.04581144055005798,0.057081943843189875,0.0939258104448421
49,14,0.05433998988623856,0.03873582599748998,0.09249338432825766,0.03138667858341465,0.029225891348946154,0.08925190844249503
49,16,0.033338243198006545,0.024562393774497537,0.08102575108584897,0.018577300225918747,0.03145984217580927,0.07704611794636912
49,18,0.025143330963178667,0.0191580460670846,0.07916790909686738,0.020554723022428445,0.021549634879352297,0.07558970490101163
49,20,0.022621888793771916,0.010501214008556692,0.05285181537753875,0.011769425787393428,0.013136507832556266,0.06105282080615948


==> data/darcy/errors-true-false-1000-none-perfect_summary_50.csv <==
in_r,out_r,err_Hu_0.0_ekp_perfect_Hg_0.0_ekp_perfect,err_Hu_0.5_ekp_perfect_Hg_0.5_ekp_perfect,err_Hu_1.0_ekp_perfect_Hg_1.0_ekp_perfect,err_Hu_all_ekp_perfect_Hg_all_ekp_perfect,err_Hu_half_ekp_perfect_Hg_half_ekp_perfect,err_pca_u_pca_g
4,49,0.9890195273364688,0.9896110502735169,0.9891261664817066,0.9894068802055433,0.9901772456301275,0.991843083376198
8,49,0.9740952093777426,0.9714246237400398,0.970056672424473,0.9673648194851667,0.975573408021051,0.9918408828655334
12,49,0.921052455749197,0.7349444665598731,0.6401298574520158,0.73977712320092,0.8515639743975201,0.9917831169515625
16,49,0.7780608636364632,0.3988705694963234,0.3392905370351542,0.3804669586405584,0.5128126620037379,0.9918429142796313
20,49,0.5486828713297739,0.18938979727413635,0.15196574931640866,0.1703980707959057,0.27334278698400355,0.9917918304707587
24,49,0.33995294733721126,0.07915621607371931,0.06418326809860897,0.07004293996775063,0.11669868509908649,0.9916956741380178
28,49,0.21454005984122343,0.033328165702243895,0.02333158131700186,0.02668377103445846,0.0574768864369713,0.9918444315924915
32,49,0.12782792364670775,0.012016335665386124,0.009160145350878834,0.009689093480641398,0.021185984944173453,0.9911558402184766
36,49,0.07399283599121331,0.005181380015999104,0.004108460789927382,0.004523527889884638,0.00884283602161512,0.9910115207560961
40,49,0.02612643482226884,0.0019176147868164573,0.0014457579833753176,0.001715376256713419,0.0030343863201356958,0.9889021394142575


==> data/darcy/errors-true-false-50-all-linreg_summary_50.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.5_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_1.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_all_ekp_linreg,err_Hu_half_ekp_linreg_Hg_half_ekp_linreg,err_pca_u_pca_g
4,49,0.9915624673316068,0.9912219271940854,0.9913741213735944,0.9915356467449783,0.9905191721031403,0.9918510616044304
8,49,0.9904556668724986,0.9891381195527862,0.9894581850803345,0.9884778578512226,0.9868512649634626,0.9918512608134107
12,49,0.9874325152399639,0.9857481003737792,0.9881986935004712,0.9794460731164035,0.9810171145317166,0.991835621596788
16,49,0.9863517366551291,0.9810271232173302,0.9817384885501694,0.9583671083339973,0.965367718156704,0.9918496695843948
20,49,0.9805832098129357,0.9725152911980639,0.976236542359453,0.9098952596481087,0.9301094714057456,0.991824798234384
24,49,0.9703078718421393,0.9646256861861038,0.974625580339987,0.8068748360938947,0.8362530793821024,0.9917447946520257
28,49,0.9507217526958434,0.9369553637561074,0.9572797051310725,0.6758335928989581,0.698194575770911,0.9912593026863479
32,49,0.9378121963401846,0.8839778087694736,0.9196522447955926,0.4906921810951791,0.5425018643714172,0.9911551917309546
36,49,0.8920589856810386,0.801634229858295,0.8559558930800699,0.35561868764449883,0.4018160351189896,0.9909003925702227
40,49,0.7723948763426616,0.6424362803297736,0.6610428622453238,0.22704113457343011,0.2821533723595804,0.9905233365708068


==> data/darcy/errors-true-false-50-res-linreg_summary_50.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.5_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_1.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_all_ekp_linreg,err_Hu_half_ekp_linreg_Hg_half_ekp_linreg,err_pca_u_pca_g
4,49,0.9903710532863883,0.9893985804555261,0.9897686447196636,0.9902420843468327,0.9900191257599318,0.9918510768815373
8,49,0.990105318124072,0.9758584208418986,0.982050070695653,0.974390971479729,0.980318371396633,0.9918503083913078
12,49,0.9851916672668894,0.8721117499540035,0.9093204508996979,0.8886303919383591,0.9179010282794162,0.9917595333760507
16,49,0.9810577072642495,0.6417752799541376,0.755958806516819,0.6274128464759163,0.7317296632386245,0.9918374402466313
20,49,0.979828723434099,0.4391570962844878,0.5209907343051374,0.39037103504106263,0.49418497761314056,0.9907818614560341
24,49,0.9731438594712561,0.26740678095697623,0.37173432151843244,0.2177492560330644,0.3095928887688394,0.9918208356790686
28,49,0.9673354256377431,0.18604638763166442,0.3005671757616382,0.10478308715272255,0.16173928255101466,0.9918009449426404
32,49,0.9489339677568875,0.11923820574718125,0.20084948184650236,0.05850614623266942,0.09098977425731353,0.9917511866318491
36,49,0.9239581701080232,0.0786033605711407,0.14998545589387485,0.022826174190824666,0.044415172218477406,0.9904575614620141
40,49,0.9131919204686725,0.05367112052297557,0.07188800398942868,0.010342051525699836,0.017227561132825198,0.9888134726093107


==> data/linear-alpha/W2-10_summary_50.csv <==
alpha,err_incr_500_in,err_incr_500_out
0.0,0.10895726503820902,0.10895726503822667
0.1,0.08342216558033924,0.09932964682481578
0.2,0.06269887543587233,0.08825109318255614
0.3,0.04759265767152711,0.06773627215943638
0.4,0.03630635154983331,0.04634461757745649
0.5,0.0301398980770285,0.03097471529218146
0.6,0.021431455037932482,0.02234910118757758
0.7,0.019821524935657343,0.020362959617079034
0.8,0.017982279031728957,0.01955941116824597
0.9,0.017964244626699887,0.019101130549282787
1.0,0.01811101340695935,0.01830005894506564


==> data/linear-alpha/W2-20_summary_50.csv <==
alpha,err_incr_500_in,err_incr_500_out
0.0,0.011472133213453709,0.011472133213369103
0.1,0.008555943530703634,0.010322999857873265
0.2,0.0038532682382509693,0.009197049047356425
0.3,0.0018410385136367093,0.00040251602342242514
0.4,0.0010138435977633023,0.0003026442431544932
0.5,0.000594442714672609,0.0002870152152391572
0.6,0.00038671403632129333,0.0002846998766184841
0.7,0.00029827595477511365,0.0002838824874738683
0.8,0.0002889517766298355,0.00030375900862920024
0.9,0.0003028762847381482,0.00041600708680323336
1.0,0.0004157669403449394,0.0008753046464167508


==> data/linear-alpha/W2-40_summary_50.csv <==
alpha,err_incr_500_in,err_incr_500_out
0.0,0.0006132820698591918,0.0006132820698579482
0.1,0.00027339974729295214,0.0006843339306781631
0.2,7.361536105123408e-05,7.717970967945809e-05
0.3,2.433157296402391e-05,1.728560833165146e-05
0.4,1.1697432736475447e-05,1.8629788810647396e-05
0.5,5.9637606984627205e-06,2.1671201380294977e-05
0.6,3.477735897696231e-06,1.2089637796427477e-05
0.7,2.62655346683436e-06,2.8970940167243517e-06
0.8,2.281182476960917e-06,5.881111553488687e-06
0.9,2.328597632000174e-06,6.067316502796619e-06
1.0,5.710474619459995e-06,5.0877003617709174e-05


==> data/linear-combined-H/W2-10-100-100-true-true.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.),err_all_all,"err_α∈[0,0.5]_α∈[0,0.5]"
2,2.5960647362087044,2.514974117799772,2.631982308018376,2.602772261513784,2.593861861652963
3,1.0629605553983872,1.0676452329653823,4.053798960258958,1.085461839274566,1.059180480911533
4,1.0198741559960727,1.0059090151301118,0.7303440549446194,1.0109990184904332,0.9995376711568619
6,0.5281277149784778,0.19882075276047811,0.2893585770166931,0.19724304240351753,0.45013168082538324
8,0.31442966860117555,0.10669205247801034,0.11024235293906125,0.05522474545331693,0.1490484150591345
11,0.06818368394138892,0.019681756657523572,0.09058295764952014,0.01710361383718306,0.0282434165015484
16,0.017673857020416694,0.0021299206584270004,0.04833279229253099,0.0012142321163799387,0.012211076366760913
23,0.005023998685998522,0.0003155472077772058,0.025467489684514906,0.00013519167484831156,0.0007721164390304698
32,0.0016532248678199565,4.062593148305023e-5,0.01458359217616449,1.5525877428417346e-5,0.00011798302049609976
45,0.0005631576433114688,1.817205698220242e-5,0.00869552051992837,1.39547529951246e-6,2.0188763802716147e-5
64,0.00011581071235627842,5.035856026216402e-7,0.003401349730724146,1.3786180647653209e-7,4.693107865467071e-6


==> data/linear-combined-H/W2-200-100-100-true-true.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.),err_all_all,"err_α∈[0,0.5]_α∈[0,0.5]"
2,2.596064736208534,2.5560085139002133,2.6164620305719066,2.5855478312378737,2.5867348576990317
3,1.0629605553983814,1.0590610663086428,1.0206733884079946,1.0423201873936914,1.0374509151791234
4,1.0198741559960673,0.9887965525167339,0.6800297860064464,0.9892251833315048,0.9882279521216442
6,0.5281277149784649,0.1838865058660184,0.12465188170735364,0.20283390138178506,0.46537008651466844
8,0.3144296686011737,0.061385648473801624,0.051150612600921956,0.04818054940523571,0.12049888455314597
11,0.06818368394141411,0.015574914599727086,0.01498055088918697,0.015659887038010547,0.028018904331609203
16,0.01767385702041973,0.0017461700811812393,0.002086853279781503,0.0011153635333208127,0.01387412318589536
23,0.005023998686004785,0.000261555357277953,0.00037691477020954605,0.00012741823746796423,0.0007848454643835432
32,0.0016532248678226458,3.399705050644874e-5,0.00010782291550286625,4.2660010144407526e-5,0.0001130989916343151
45,0.0005631576433201752,1.5617601960614828e-5,3.1089579421984364e-5,3.00963537039785e-5,1.287735784466463e-5
64,0.00011581071235535968,6.734458183810747e-7,3.3371366815385513e-6,2.18272694579027e-7,2.057797957279077e-6


==> data/linear-incr/W2-100-100-false-true.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.),err_α=0.5_α=0.5 (full),err_α=1.0_α=1.0 (full),err_α=0.5_α=0.5 (NEPv),err_α=1.0_α=1.0 (NEPv)
2,2.596064736208846,2.5852990817180235,2.590659267345872,2.583699296458973,2.120870979566728,2.584297364914202,2.5892925284337625
3,1.0629605553983728,1.0703537473144316,1.0519647123976954,1.0686049954852355,1.1427945881633423,1.0684262742140926,1.0526925745600295
4,1.0198741559960147,1.0191152821800316,1.012803119842133,1.014521811048874,1.0134188439467902,1.0167514240788547,1.0158720187821422
6,0.5281277149784915,0.39121703682800757,0.1804719056465215,0.3327166874050089,0.12271160096632094,0.4478843447412125,0.15476613157623303
8,0.3144296686011704,0.0902698437531354,0.0673736236536949,0.05945585252652587,0.05171066737454565,0.08385571091448857,0.06245281715423614
11,0.0681836839414044,0.008961907635585206,0.01235398728738729,0.022555722484511223,0.01038866597241149,0.14400458848504977,0.012655372635744374
16,0.0176738570204217,0.0008319587272576838,0.002778813066095771,0.0014330685874199118,0.0011135341367033902,0.0008424212075367723,0.0028550550897977565
23,0.005023998685995131,6.796133523593719e-5,0.0005528676491721738,7.406284691489695e-5,0.00013754840378413577,7.464841545650083e-5,0.0006906716425935681
32,0.0016532248678298629,9.626619743321063e-6,8.720857683412887e-5,1.0453206299164973e-5,2.696803078645328e-5,7.662126972871496e-6,0.0001931572179484763
45,0.0005631576433114594,2.1836968109920306e-6,2.542441130291175e-5,7.890570942058719e-6,3.4243862181149927e-6,6.109011254282061e-7,2.91185418993607e-5
64,0.00011581071235073742,3.7062721128458414e-7,3.489439335313262e-6,3.877855571640864e-6,3.466879374015163e-7,4.218321076593556e-8,2.3709401692233215e-6

==> data/linear-noise/no_noise-W2.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,2.5960647362086453,2.5885382417824028,2.573871775003969
3,1.0629605553983674,1.0616031200019296,1.0256698455217288
4,1.0198741559960485,0.9686356896969893,0.9863015009491514
6,0.5281277149784778,0.2330095842058747,0.1474111201158581
8,0.3144296686011858,0.05934057121374371,0.04475903810397616
11,0.06818368394141018,0.022347573262437276,0.025095532045015693
16,0.017673857020421117,0.00184046408675083,0.002592664551140975
23,0.005023998685991556,0.0003640604511971029,0.0006309430082710215
32,0.001653224867822164,6.239641005648569e-5,0.0001224898013413387
45,0.0005631576433183099,2.4043291674229416e-5,2.817815899511743e-5
64,0.00011581071235659365,2.389885194109969e-6,6.247634263112772e-6


==> data/linear-noise/noise-W2.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,2.5960647362086453,2.568510378244178,2.579431062216477
3,1.0629605553983674,1.0556517896140316,1.0623798186322537
4,1.0198741559960485,0.9642451412257402,1.026947562267479
6,0.5281277149784778,0.33144231383705125,0.15032551777740347
8,0.3144296686011858,0.06598404128171621,0.10012039723622496
11,0.06818368394141018,0.02655182530016533,0.026977501296359514
16,0.017673857020421117,0.004745995626438606,0.0042563725530229395
23,0.005023998685991556,0.0006061451185221424,0.0018176468464736063
32,0.001653224867822164,0.00014012064771185253,0.001004899574126038
45,0.0005631576433183099,4.299648550002465e-5,0.0008350085227726435
64,0.00011581071235659365,2.631827222192296e-6,0.0001321139085487948


==> data/linear-ood/ood-W2.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,4899.77361121297,578.3466731068507,2.854251137287988
3,5518.42303348948,547.7318163819899,2.824525758279539
4,5648.837905490199,632.1177138693712,2.596768527662306
6,1610.8713419351845,699.0098868789419,1.2683280608723329
8,777.0139088034663,783.149902668712,0.6356333969209784
11,501.53706774922875,58.600165884352926,0.1499314198089265
16,212.22626952639467,3.229804847821625,0.02421191448030697
23,5.914839457189609,0.26520114617019264,0.00503997510356629
32,0.8214055641377643,0.029769127991123117,0.0009649179071587544
45,0.2076561113129273,0.005076324893950309,0.00031967615628093217
64,0.030158404535011413,0.0007442050397795422,7.821560146835372e-5


==> data/linear-ood/real-W2.csv <==
dim,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,2.5960647362086453,2.588482428188751,2.5747915970091055
3,1.0629605553983674,1.0621329424807358,1.0372362619769275
4,1.0198741559960485,0.9714002535201822,0.9945586759882401
6,0.5281277149784778,0.23171121253066593,0.22823620608685802
8,0.3144296686011858,0.06043648085446117,0.06701081833200964
11,0.06818368394141018,0.022261687898830734,0.016749642796123943
16,0.017673857020421117,0.0018642439602006592,0.0016954012177280496
23,0.005023998685991556,0.00030432587819371885,0.0004243328374077052
32,0.001653224867822164,4.746146309958653e-5,0.00010201776156949625
45,0.0005631576433183099,1.6955440297167733e-5,2.9465581255226967e-5
64,0.00011581071235659365,4.4372868682989595e-6,4.515148358553342e-6


==> data/linear-simple/W2-100-100-false-true.csv <==
dim,err_PCA_PCA,err_PCA_PCA (Γ),err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,2.636195549155495,4.734549905767909,2.596064736208562,2.594188216723272,2.5862099278134236
3,1.0562920636397126,4.283532629218826,1.0629605553982946,1.0655226312874877,1.0788398727377946
4,0.9111690642583068,4.107406845758215,1.0198741559960325,1.0063111774421913,1.0559518869196005
6,0.48615076967049065,2.2649165882213094,0.5281277149784676,0.180584580441471,0.1760053428190487
8,0.27446243099335293,1.7097895414259097,0.31442966860117255,0.07004424006538651,0.07809774754572765
11,0.24005412852046787,2.3085909960660906,0.06818368394141111,0.009342946760081574,0.018377913546700955
16,0.10864913890071623,2.1990601980654367,0.01767385702041961,0.0008038853194265915,0.002597415444819436
23,0.11038691547192708,0.965415408301986,0.005023998685992736,9.058420227029047e-5,0.0004993594086804838
32,0.09864451100551451,0.7363251789516397,0.0016532248678261324,2.846385224255239e-5,0.00014419666272050673
45,0.05418645112726003,0.3139573308332782,0.0005631576433114269,2.046286101153576e-5,3.059246599879005e-5
64,0.05326556657392592,0.19284481788359015,0.00011581071235313257,5.941073598641971e-7,4.24676607768154e-6


==> data/linear-simple/W2-100-100-true-false.csv <==
dim,err_PCA_PCA,err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,1.2774970228957996,2.596064736208372,2.589811344984416,2.568299827013867
3,0.5958986697820209,1.0629605553984554,1.0841058235503511,1.2217463983046293
4,0.4523897250790904,1.0198741559960163,0.9385418694929357,1.2476417262816848
6,0.3333958339058211,0.5281277149784986,0.3088240116982122,0.13853003679956297
8,0.21748575869784537,0.31442966860117133,0.06261855816469908,0.040075388408723836
11,0.10212521677044614,0.06818368394139615,0.020684630672908537,0.012227905010963182
16,0.052199243000943994,0.017673857020413943,0.0016398944631970274,0.0011156825078621787
23,0.02051248030949842,0.005023998685998164,0.0003080943945984377,0.00015156443010525474
32,0.009827191327632868,0.0016532248678205591,3.8340898667311176e-5,1.9887446463678278e-5
45,0.004151755285283597,0.0005631576433150993,4.004255441345008e-6,2.7077401368374524e-6
64,0.001413212309470134,0.00011581071235589896,4.716412631566938e-7,2.2939192950175431e-7


==> data/linear-simple/W2-100-100-true-true.csv <==
dim,err_PCA_PCA,err_PCA_PCA (Γ),err_α=0.0_α=0.0,err_α=0.5_α=0.5 (incr.),err_α=1.0_α=1.0 (incr.)
2,2.9232210788002018,4.683391799909819,2.5960647362086453,2.5884530235459593,2.5769316546250627
3,1.0700443227665575,4.390683798908254,1.0629605553983674,1.060818896562324,1.040949305011111
4,0.9444104574987295,4.184889420996725,1.0198741559960485,0.9668586477125645,0.9976682340662828
6,0.5418737534109008,2.313135414246246,0.5281277149784778,0.23148910119222635,0.20975982642537405
8,0.37509167064936233,1.7599296710701,0.3144296686011858,0.06045612852830601,0.09564036923797961
11,0.29250429489522745,2.3292489699669323,0.06818368394141018,0.022312353805896322,0.022340496022348534
16,0.14273151925627206,2.2115143417012275,0.017673857020421117,0.0019165228901329389,0.002697760429400498
23,0.11928679518936178,0.9775599510528169,0.005023998685991556,0.0003090405596504989,0.0005480164397668091
32,0.10515112935539678,0.7438995722267067,0.001653224867822164,4.186725356094454e-5,0.00014731941101405523
45,0.057977456374576464,0.317066110346917,0.0005631576433183099,2.043237530790934e-5,3.155475317627083e-5
64,0.05465544424200053,0.1939420335748509,0.00011581071235659365,6.199821559547184e-7,4.231623393935992e-6


==> data/linexp-comp-grads/by-gamma0.csv <==
gamma0,err_0.0_perfect,err_0.0_mean,err_0.0_linreg,"err_0.0_(:localsl 1.0)","err_0.0_(:localsl 5.0)","err_0.0_(:localsl 25.0)",err_0.5_perfect,err_0.5_mean,err_0.5_linreg,"err_0.5_(:localsl 1.0)","err_0.5_(:localsl 5.0)","err_0.5_(:localsl 25.0)",err_1.0_perfect,err_1.0_mean,err_1.0_linreg,"err_1.0_(:localsl 1.0)","err_1.0_(:localsl 5.0)","err_1.0_(:localsl 25.0)"
0.01,0.0001288397704539701,0.00012870437354517428,0.003036552199208953,0.009659793615116041,0.005356809450110966,0.002775635262259213,3.977488989836964e-6,1.8147230942400228e-6,0.0028681316912535504,0.009272083836463496,0.005721739641700085,0.009677773241966725,2.4111013197103404e-7,2.64336975608348e-6,0.0012691590736952918,0.002146426697743453,0.00024905132504937644,0.00034379610595591803
0.03,0.0003720928902825049,0.0003958124349084935,0.10717180330335174,0.03478317376216944,0.08798032122633115,0.03685124618493818,1.0160814543413998e-5,2.4235778781744877e-5,0.01894502000312892,0.02248675289317581,0.02308503105682591,0.011181027744825878,3.0371794735861712e-6,8.322691054885034e-6,0.01159434210959509,0.008715363117042574,0.004500640669690137,0.003039475580299378
0.1,0.0012447134859870923,0.0015276070212699722,0.5034905498625161,0.4747895322186033,0.8169857333860691,0.9188384272400594,4.764226309739161e-5,0.00019862184919416936,0.09276664679826852,0.1313613425332395,0.17493522154705377,0.04599603845684619,3.372001606427588e-5,6.767798195961294e-5,0.09630226918553819,0.03792312368197559,0.01483571102010195,0.053129811453121345
0.3,0.003615614275011114,0.007223198825197175,0.9879247872733531,0.9817397203418275,0.9937080791644031,0.9592913432476041,0.00042978321613174053,0.00034747360939391125,0.07573775622833512,0.6028256072058862,0.18329428448327023,0.1653401209613553,0.00016356009650964065,0.0007221370322982867,0.0676980532975926,0.5715998448208705,0.10719548620675923,0.17623085148215722j
1.0,0.012583972786708753,0.0681496579018106,0.9938528948247133,0.9942223065951621,0.9942071989708777,0.9907062753929965,0.002322649836158819,0.003993307895764242,0.18944998358569487,0.8783009003691923,0.2559415963050834,0.3436827488426183,0.00146822406606828,0.0037022709534517695,0.16363615782566876,0.5067899899502459,0.3712906229633728,0.24695321221565025
3.0,0.037744826511037055,0.12688414078457055,0.9763549498618257,0.9842977534087026,0.9909146342412475,0.9897010065751526,0.004239878574919809,0.003293065881716517,0.2938721218837642,0.5959585212631242,0.34540930967853944,0.21809358769431542,0.003933347255356989,0.005871476027583644,0.3824603001325242,0.9229063204630789,0.4461896594990644,0.25293805826171434


==> data/linexp-mcmc-vs-ekp/errors.csv <==
dim,err_0.0_mcmc,err_0.0_ekp,err_0.5_mcmc,err_0.5_ekp,err_1.0_mcmc,err_1.0_ekp
8,0.8615600389570137,0.8907690317366217,0.8875222394616304,0.9445208956267654,0.8445446808241727,0.8631814306828431
11,0.6765699704519628,0.6308342590922376,0.6958064020635919,0.2757434520544121,0.5806805454555329,0.7923273255454301
16,0.3123170196473235,0.5180880785491354,0.17949948817661665,0.12231970255216695,0.2358331091414112,0.08039655696128167
23,0.18836557003303378,0.1930575968687962,0.08747359004718969,0.16960733512956583,0.0595770364764,0.07350682268737407
32,0.10729990314555982,0.08675530179985613,0.022964811663621076,0.02217962305423682,0.026746326333448978,0.011904489353339098
45,0.03483189483510252,0.04065746838175033,0.005421945298113129,0.00922461037654021,0.005388002252391333,0.004865296489840465
64,0.013608226377012866,0.013595965889692807,0.0013313784169420861,0.0015945804255949048,0.0010942786727803355,0.0008320780968891217


==> data/linexp-simple/errors-false-true.csv <==
dim,err_PCA_PCA,err_PCA_PCA (Γ),err_α=0.0_α=0.0,err_α=0.5_α=0.5,err_α=1.0_α=1.0
8,0.2106551580337963,0.9033889927705816,0.15251282431386448,0.025453358419239458,0.053722712407700546
11,0.2801114365913774,0.7959785814341466,0.01773249758819706,0.01395429169814677,0.025508894957977035
16,0.3303677936204349,0.7753670541430302,0.033621178856209966,0.0011106721758060711,0.009384543847596682
23,0.2992241693051577,0.6282418973087496,0.019791189640028017,0.0014300752079031698,0.001067182355820262
32,0.19010761334231863,0.6120634981197824,0.007421113038889926,0.00017037907412575937,0.0003445961411623344
45,0.1890601445359129,0.5111039875060213,0.0034884299615869363,5.178319999799008e-6,0.00014708312722033767
64,0.029558378181246514,0.285100007592036,0.002108697179217578,1.3851373573681158e-6,1.9465232868665083e-5


==> data/linexp-simple/errors-true-false.csv <==
dim,err_PCA_PCA,err_PCA_PCA (Γ),err_α=0.0_α=0.0,err_α=0.5_α=0.5,err_α=1.0_α=1.0
8,0.9968304191104682,0.9959378735885527,0.9508940286624636,0.6353318392440973,0.9419363447996154
11,0.9969420034980758,0.9968505184604688,0.6294824695183465,0.8258429855795318,0.6568213998368494
16,0.9973142223924362,0.9953517139991825,0.31755020988311544,0.11061598552528407,0.23079380570309949
23,0.9915176852445967,0.9854810093609861,0.20254221425836094,0.03628534107219428,0.09735019272841006
32,0.9007159086653996,0.9707125685162769,0.08401843798656716,0.018362503396331498,0.02606907314677398
45,0.986054597529209,0.9637191879968304,0.03499326135001768,0.005909261310239722,0.0049170690037555476
64,0.4566886539965864,0.9414853441250414,0.013673842915370882,0.0014119547660500498,0.0011647378663290908


==> data/linexp-simple/errors-true-true.csv <==
dim,err_PCA_PCA,err_PCA_PCA (Γ),err_α=0.0_α=0.0,err_α=0.5_α=0.5,err_α=1.0_α=1.0
8,0.9970011014720191,0.9952841230612528,0.9020669243627543,0.8020724782138788,0.6602372665287171
11,0.9973382830352754,0.9962408151369345,0.7000090276208968,0.886425855558313,0.47820553482433303
16,0.9959098123089336,0.9968428851669385,0.31541798164905654,0.1730971496281073,0.2285339197413393
23,0.9812887082949835,0.9883378386526809,0.20174292854557108,0.03747266268813332,0.08449935803784014
32,0.9702570281099224,0.9416316759843839,0.17149193935583462,0.012643046436953242,0.01855073199349122
45,0.9910385558331279,0.9844429110064735,0.03542309395060883,0.004643669262874628,0.0037416323818743047
64,0.7978341429960393,0.9471674676116599,0.014916214682145656,0.0012497567413506383,0.0010511362738604424


==> data/lorenz/errors-200-1.0-all-1-1.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_half_ekp_linreg_Hg_0.0_ekp_linreg,err_pca_u_pca_g
4,4,22.118710037742623,16.46957682271651,18.96483809009955,18.096347652724393,15.276845106921655,18.277663432106944
6,6,13.817861121869951,15.599404937681555,17.50041327358089,16.330983447447338,13.794300383447164,11.82698429159936
8,8,10.453804608569044,14.180435497006599,17.157373705356118,16.394951461786988,12.560895746700167,10.181451466784639
10,10,7.873940968497433,8.593977233122889,11.762862732851028,9.335768086637719,8.192595740649242,7.315634858595355
12,12,6.4202154099503925,7.647814044833962,11.284253799081187,8.470581780765473,6.472682854232058,6.295624372670558
14,14,6.5230790925064746,7.4172668528718955,10.23633512716062,8.287255667156158,6.466350792911741,5.033343927063053
16,16,6.172736717041403,6.781187029138345,9.660390498179414,7.435641995605714,6.162517161040985,4.602694257279694
18,18,5.635564325754899,6.001580505786874,6.6463446831931146,5.519261420897937,6.232294145712893,4.288333381020964
20,20,5.141107504333107,5.49131491107909,5.357771875655653,5.5284039375648595,5.16330448277218,4.434100036886805
22,22,5.484910533254564,5.492969819953148,5.12204983498991,6.2628225155030375,5.434473574167954,5.576379134865572
24,24,5.017159950513013,5.559554369380085,5.135867900680368,5.66669301538784,5.074089648114994,4.293554948619178
26,26,5.761734785604782,4.631878646108366,4.837399847696538,4.9569152304525845,4.066042902552153,4.977716500954768
28,28,5.5136634580748085,4.253916780417384,4.448146111211673,4.15783004256833,3.7410445335407663,4.27026328030935
30,30,5.5701593654667105,4.462898715280343,5.369615918463793,3.5693763661676083,4.063844254102014,4.553723779962446


==> data/lorenz/errors-200-1.0e-6-all-1-1.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_half_ekp_linreg_Hg_0.0_ekp_linreg,err_pca_u_pca_g
4,4,25.801595874985193,17.77611036471068,22.209470877014727,18.6683783494801,17.881683538130925,26.596046150401058
6,6,22.74570493500575,16.093910881436617,19.059714248849453,18.263147946852712,17.100125246081973,26.204395772272004
8,8,19.073590743427683,15.791760689940592,18.13080403629151,16.99228980398339,14.095569942647037,26.01374953843034
10,10,17.467370907056072,15.81260236943018,16.920186288319943,16.859225449718476,13.833001240693838,24.225336281735533
12,12,16.527362197777556,15.369002312045843,15.80509772971118,15.612402945988578,13.410141148868066,23.914241151049932
14,14,16.13637294032937,13.855832528182956,15.56184651865671,14.412291210900955,11.46892482896362,23.207529315729516
16,16,9.926503823821236,9.73634484802904,13.590832337796789,11.148130127541885,9.418462827191744,23.037120661725858
18,18,9.871871116657411,8.664808814209023,11.887371301382387,11.08962642537226,8.740412437353218,22.252826638961146
20,20,10.04578933763245,8.641315248520137,10.73003272396556,10.213901756880787,8.555267890609187,20.645121572170076
22,22,10.123186768236685,7.845208800513414,10.479721847857222,9.410388541098644,8.057141943929956,17.860524853914963
24,24,9.743950773121325,7.87834268637911,8.706947320702149,7.869135582310908,7.736114899052203,17.475643946710857
26,26,9.291514405693096,6.5330175168599425,8.148079621040893,6.877261326831042,6.381102619578894,16.315564355361808
28,28,8.20397028569645,7.525549229396898,7.290103866576119,6.338551969315023,6.591184815195206,14.394796648547217
30,30,5.77745038718604,6.845358645875922,7.4644646843277975,6.5964364718795325,5.558691157450875,14.073394679629732


==> data/lorenz/errors-50-1.0-all-1-1.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_half_ekp_linreg_Hg_0.0_ekp_linreg,err_pca_u_pca_g
4,4,23.49090272408368,22.315240591167107,24.478302344857447,24.174519732002032,23.39143640346426,17.818105466320606
6,6,22.398751564075706,20.987943680373608,22.927135018844677,22.92857425474198,19.32324079403574,16.607588342599225
8,8,18.006103822276582,19.25124328038976,22.672161453889306,21.488354223038648,15.763149221078223,15.084928200522777
10,10,17.330226403320463,16.504270808340088,19.8122618523484,18.946175549359694,14.270769465122465,12.409723550324985
12,12,14.230598145245304,15.72084171667582,18.07965609690035,12.866229509415716,10.755747346959541,11.058140853882243
14,14,13.527680199629733,11.213810585888947,15.048809398637838,9.09927527203452,9.652341229760944,9.90570858355369
16,16,11.672129601904174,10.624052747681006,12.064875211298013,7.491611767926349,8.994619232270896,9.493857984037778
18,18,7.150276786549758,6.9839428406080515,11.040990733924064,7.692364885667677,6.38877699762767,9.494785522042394
20,20,6.903445242883333,6.493946659928497,8.850170132486797,6.914361273441934,6.550144710525306,8.226979142201143
22,22,6.1102817650187085,6.484622819782358,7.437152921246524,6.1878422416056535,5.955750174683379,7.542619902505729
24,24,5.645225932061302,6.463721963882706,6.539903655235186,5.227774191623894,5.4341158548998925,6.80552859865712
26,26,5.54416623215975,6.014736007812462,6.899547086660918,5.011142645307824,5.031675332684243,6.3836543314711145
28,28,5.491819778749754,4.949636686905308,6.516568891915046,5.388744866569054,5.095744932473445,5.698358649189869
30,30,5.621275421913131,4.597257632887754,4.532778714537988,4.259340556292392,5.278943970435961,7.97700831679891


==> data/lorenz/errors-50-1.0e-6-all-1-1.csv <==
in_r,out_r,err_Hu_0.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_0.5_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_1.0_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_all_ekp_linreg_Hg_0.0_ekp_linreg,err_Hu_half_ekp_linreg_Hg_0.0_ekp_linreg,err_pca_u_pca_g
4,4,26.926781408482295,23.848981580037567,21.58519995968636,20.54422043180582,23.459354300166652,26.19804539064182
6,6,26.220220003828253,20.82740235263359,20.822209285050945,20.43458222794716,20.268829950287987,25.234570997373183
8,8,25.45329755280845,20.442448577023864,20.787477013584255,20.23656027666811,19.913020475751335,24.379622751041065
10,10,24.76877260788393,17.09258825921818,20.402217486172464,20.273522539736316,19.60986535439198,24.19032956490281
12,12,21.79557139459159,16.54206976320993,18.47477008859997,16.878202943329153,17.239429680308817,23.406355321455415
14,14,18.423637010139803,15.487082791205511,17.113955406263734,15.348947050225942,14.745987351341109,23.241171893082548
16,16,17.99924313247938,14.30305277780997,16.476962946224656,12.974297535615065,13.945042755876536,23.25802085912728
18,18,18.12986165397068,13.69579843158162,12.698314642097486,13.03784594672268,10.849796098649984,22.29795023584363
20,20,16.02932780983625,10.28030607552527,11.592465030854672,11.156612750571158,10.733374399820395,19.3077374559892
22,22,14.775859523767611,9.279106555545944,8.933221610593625,10.372463299222936,9.399824649196649,17.422267744630588
24,24,14.60436954211931,8.306996258704665,8.662868417449843,10.104798041721912,9.314287285163982,17.25501483786337
26,26,11.436276566645162,8.143131226319277,7.983878772228406,9.956858476995329,9.313116812122997,13.727132820066533
28,28,11.948190637266102,8.058542077547026,7.774145138753315,9.221374313331722,7.4060309222594185,12.685800118362392
30,30,10.950940599712586,6.981408724774861,7.381099707479773,7.121153889242364,7.492136500447478,12.347477923904899

